Query-adaptive Recurrent Tokenization

Visual information worth extracting from an image and the token budget it warrants depend on the text query. Yet modern vision and vision-language models largely encode images independently of the query and allocate a fixed visual token budget to every input. We introduce the Query-Adaptive Recurrent Tokenizer (QART), a backbone-agnostic module that makes visual representations both query-steerable and budget-adaptive. QART steers the visual representation toward query-relevant evidence while adapting its token budget to the amount of information required. Its key principle is simple. Additional tokens are allocated until the visual features relevant to the query are represented with sufficient fidelity. Starting from frozen encoder features, QART recurrently constructs a compact representation and uses reconstruction quality over the query-relevant visual support to control token allocation. On Visual7W and VQAv2, QART achieves 81.96% and 76.37% accuracy using only about 29 visual tokens, reducing token counts by 20-25x relative to dense VLM inputs. It further reaches 92.0% P@1 on CORE and 36.3% PR-AUC on PODS, outperforming SteerViT on PODS by 8.4%. Together, these results show that visual representations need not be fixed in either content or capacity and can instead adapt to what each query requires.

==> figures/genecis_data.csv <==
Rank,SigLIP2,Image + Text,Combiner (CIRR),QART,Specific Solution
1,10.6,10.8,13.5,13.3,18.7
2,18.9,21.0,25.4,23.9,30.3
3,26.9,31.2,36.7,34.0,37.4


==> figures/pods_data.csv <==
Method,PR-AUC
DINOv2,29.6
SteerViT,27.9
QART,36.3


==> figures/speedup_data.csv <==
Batch,End-to-end,Prefill
1,0.87,0.99
4,1.14,1.84
8,1.53,2.54


==> figures/throughput_data.csv <==
Batch,QART,LLaVA
1,6.0,6.9
4,18.6,16.3
8,32.2,21.0


==> figures/vqav2_budget_data.csv <==
Question type,Avg. slots
Yes/No,29.0
Other,29.4
Number,30.7


==> figures/vqav2_tradeoff_data.csv <==
Method,Tokens,Accuracy
QART,29.4,77.4
OccamToken,32.0,75.5
LearnPruner,32.0,74.0
DivPrune,32.0,71.2
VisPruner,32.0,67.7
DART,32.0,67.1
VisionZip,32.0,67.1
PruMerge+,32.0,65.6
SparseVLM,32.0,58.6
FastV,32.0,43.4
LLaVA-1.5-7B,576.0,78.5


==> figures/winoground_data.csv <==
Method,Image,Group
SigLIP2,19.75,17.0
QART fixed,15.25,12.0
QART,24.75,19.25

